A phase inversion benchmark for multiscale multiphase flows

A series of benchmarks based on the physical situation of "phase inversion" between two immiscible liquids is presented. These benchmarks aim at progressing toward the direct numerical simulation of two-phase flows. Several CFD codes developed in French laboratories and using either Volume-of-Fluid or Level-Set interface tracking methods are used to provide physical solutions of the benchmarks, convergence studies and code comparisons. Two typical configurations are retained, with integral scale Reynolds numbers of 13.700 and 433.000, respectively. The physics of the problem are probed through macroscopic quantities such as potential and kinetic energies, or enstrophy. In addition, scaling laws for the temporal decay of the kinetic energy are derived to check the physical relevance of the simulations. Finally the droplet size distribution is probed. Additional test problems are also reported to estimate the influence of viscous effects in the vicinity of the interface.

==> a.txt <==
Cas1c_Enst6.png
Cas3_EVolFluid1b.png
Cas3_EVolFluid1.png
Cas8_AirInt1.png
Cas8_AirInt2.png
gerris_diff.pdf
img0008-old.png
InitSurfSphere.png
InvPhaseDefSketch.png
SurfSphere.pdf
thetis_diff_area.pdf
thetis_diff.pdf
vue_iso_case2.png
vue_vorticite_thetis.png

